The origin of early-type runaway stars from open clusters

Runaway stars are ejected from their place of birth in the Galactic disk, with some young B-type runaways found several tens of kiloparsecs from the plane traveling at speeds beyond the escape velocity. Young open clusters are a likely place of origin, and ejection may be either through N-body interactions or in binary supernova explosions. The excellent quality of Gaia astrometry opens up the path to study the kinematics of young runaway stars to such a high precision that the place of origin in open stellar clusters can be identified uniquely. We developed an efficient minimization method to calculate whether two or more objects may come from the same place, which we tested against samples of Orion runaways. Our fitting procedure was then used to calculate trajectories for known runaway stars where we used Gaia data and updated radial velocities. We found that only half of the sample could be classified as runaways while the others were walkaway stars. Most of the latter stars turned out to be binaries. We identified parent clusters for runaways based on their trajectories and then used cluster age and flight time of the stars to investigate whether the ejection was likely due to a binary supernova or due to a dynamical ejection. In particular, we show that the classical runaways AE Aurigae and $\mu$ Columbae might not have originated together, with $\mu$ Columbae having an earlier ejection from Collinder 69, a cluster near the ONC. The second sample investigated comprises a set of distant runaway B stars in the halo which have been studied carefully by quantitative spectral analyses. We are able to identify candidate parent clusters for at least four stars including the hyper-runaway candidate HIP 60350. The ejection events had to be very violent, ejecting stars at velocities as large as 150 to 400 km/s.

==> The origin of early-type runaway stars from open clusters(new)/tables/Hypervel_Hooglist.csv <==
simbad_name,hip_number_1,rarad,derad,ra_epoch2000,dec_epoch2000,plx_hip,e_plx_hip,pmra_hip,e_pmra_hip,pmde_hip,e_pmde_hip,plx_hg,e_plx_hg,pmra_hg,e_pmra_hg,pmde_hg,e_pmde_hg,plx_dr2,e_plx,pmra,e_pmra,pmde,e_pmde,parallax_dr3,parallax_error_dr3,pmra_dr3,pmra_error_dr3,pmdec_dr3,pmdec_error_dr3,ruwe_dr3,bp_rp,simbad_type,other_types,radvel_simbad,radvel_simbad_error,rv_other,rv_other_e,rv,F2,rv_error,ruwe_dr2,V
* nu. And,3881,12.45345727,41.07895471,12.45352635157,41.07891089499,5.28,0.15,22.77,0.12,-18.35,0.09,4.8,0.75,22.68,0.53,-18.05,0.49,6.9259,0.46,21.88,0.865,-16.613,0.839,5.7868,0.1857,21.711,0.174,-18.694,0.145,1.142,-0.184583,SB*,IR |*  |SB*|UV,-23.9,0.9,0.0,0.0,-23.9,-4.67,0.9,1.3944005,4.53
*  53 Ari,14514,46.85702924,17.87997266,46.8569714626,17.87999156495,3.92,0.79,-24.32,1.07,7.46,0.7,4.32,0.98,-23.54,0.93,9.3,0.95,3.1669,0.0881,-23.268,0.156,7.973,0.133,3.1874,0.063,-23.733,0.071,8.08,0.051,1.151,-0.165038,PulsV*bCep,*  |bC*|V* |IR |UV,21.7,1.5,0.0,0.0,21.7,15.13,1.5,1.0735606,6.117
* ksi Per,18614,59.7412487,35.79102722,59.74126012587,35.79103042104,2.62,0.51,3.62,0.61,1.74,0.5,1.84,0.7,1.92,0.74,2.3,0.62,1.3788,1.4306,2.837,0.911,0.528,0.822,2.4457,0.2616,0.778,0.29,2.621,0.212,2.236,0.081143,**,** |*  |V* |Em*|IR |X  |*iC|UV,65.4,0.8,0.0,0.0,65.4,-0.01,0.8,1.182897,4.06
HD  30112,22061,71.17565671,0.56817179,71.17554530564,0.56809552087,2.98,0.63,-44.0,0.52,-30.05,0.5,2.94,0.86,-44.89,0.77,-29.28,0.67,2.4417,0.073,-45.539,0.127,-31.609,0.088,2.7655,0.0467,-45.744,0.051,-31.284,0.041,0.95,-0.27017,PM*,PM*|*  |UV |IR,9.0,4.4,0.0,0.0,9.0,3.0,4.4,0.9308551,7.22
V* AE Aur,24575,79.07563554,34.31221191,79.07562221034,34.31231789,1.74,0.72,-3.58,0.72,43.73,0.39,2.24,0.74,-4.05,0.66,43.22,0.44,2.4642,0.066,-4.44,0.115,43.368,0.081,2.574,0.034,-4.747,0.046,43.538,0.033,0.993,0.439894,Orion_V*,** |X  |Or*|*  |V* |IR |UV |*,56.7,0.6,0.0,0.0,56.7,11.87,0.6,0.7902116,5.96
* iot Ori,26241,83.85825448,-5.90989986,83.85826301408747,-5.909894518953689,1.4,0.22,1.42,0.21,-0.46,0.13,2.46,0.77,2.27,0.47,-0.62,0.65,,,,,,,1.9968659,0.7299109,-2.8157718,1.022422,-1.6930315,0.8332572,8.202417,0.11113643646240234,SB*,*iC|** |SB*|IR |*  |SB*|Rad|IR |X  |UV,27.6,0.3,0.0,0.0,28.7,2.55,1.1,,2.77
* mu. Col,27204,86.49957923452,-32.30652949617,86.49956259956,-32.30643396161,2.45,0.2,2.98,0.16,-22.24,0.2,2.52,0.55,3.01,0.52,-22.62,0.5,2.1476,0.1619,2.988,0.279,-22.03,0.291,1.7024,0.0898,3.271,0.095,-22.176,0.11,1.245,-0.418007,V*,V* |UV |X  |*  |IR,109.0,1.8,0.0,0.0,109.0,0.82,1.8,1.0961493,5.18
HD  43112,29678,93.78523888,13.85107237,93.78530313027,13.85109980156,2.73,0.43,25.25,0.5,11.45,0.3,2.38,0.72,24.21,0.76,10.65,0.49,2.1189,0.1245,25.739,0.19,10.875,0.161,2.5663,0.0823,25.786,0.087,11.591,0.07,1.17,-0.363545,Star,V* |** |*  |UV |IR,36.9,0.7,0.0,0.0,36.9,3.47,0.7,1.0152229,5.894
* b Pup,38455,118.16105545,-38.86282214,118.16097955765,-38.86279783256,5.03,0.19,-8.92,0.16,3.34,0.17,5.09,0.52,-9.49,0.43,4.02,0.42,6.2893,0.1689,-8.938,0.168,3.892,0.189,4.1369,0.1688999980688095,-8.938,0.1679999977350235,3.892,0.1889999955892563,1.065,-0.240208,SB*,El*|El*|*  |V* |IR |UV |SB*,29.5,7.4,0.0,0.0,29.5,0.47,7.4,0.978,4.474
* J Pup,38518,118.32567838,-48.10294835,118.32565615374,-48.1029351318,1.97,0.1,-5.6,0.1,5.76,0.09,1.68,0.5,-4.9,0.53,5.89,0.38,2.7583,0.3378,-4.8,0.664,7.331,0.658,1.5288,0.1403,-5.679,0.159,6.163,0.214,1.048,-0.184238,Star,X  |IR |*  |*  |UV,41.0,4.1,0.0,0.0,41.0,-3.86,4.1,1.179512,4.24
* zet Pup,39429,120.89612568,-40.00318834,120.89612561,-40.00318846,3.01,0.1,-29.71,0.08,16.68,0.09,2.33,0.51,-30.82,0.44,16.77,0.41,,,,,,,,,,,,,,,Star,,-23.9,2.9,0.0,0.0,-23.9,-1.32,2.9,,2.25
HD  73105,42038,128.53999073,-53.07153194,128.53994234212,-53.07150547697,2.98,0.29,-11.98,0.32,9.93,0.31,2.87,0.47,-12.14,0.54,10.13,0.48,2.7628,0.041,-12.02,0.08,10.691,0.094,2.7536,0.0297,-11.814,0.039,11.102,0.039,0.933,-0.15953,Star,*  |UV |IR,37.0,7.4,22.0,3.0,22.0,0.62,3.0,1.1064919,6.777
* L Vel,46950,143.53667181,-51.2552821,143.53663946527,-51.25526614297,3.61,0.18,-8.55,0.17,7.08,0.17,3.5,0.53,-8.5,0.49,6.39,0.48,3.4252,0.1907,-8.649,0.344,6.529,0.309,2.8573,0.073,-8.622,0.079,6.848,0.081,0.845,-0.262601,Star,*  |UV |IR,35.0,10.0,16.5,3.0,16.5,-0.55,3.0,1.0736846,5.03
HD  86612,48943,149.77632978,-23.95078316,149.77626841953,-23.9507686287,4.09,0.55,-24.22,0.46,5.68,0.47,5.19,0.77,-23.22,0.7,5.3,0.65,3.3779,0.2489,-24.238,0.4,5.566,0.358,3.2196,0.1086,-24.712,0.107,5.311,0.094,1.274,-0.111317,Be*,** |V* |UV |Be*|Em*|*  |IR,29.6,3.6,19.4,0.8,19.4,8.44,0.8,2.3272634,6.25
HD  88661,49934,152.94363294,-58.06056003,152.94358165134,-58.06054408679,2.56,0.37,-10.56,0.37,6.81,0.35,2.52,0.5,-10.71,0.49,6.63,0.45,2.0927,0.1075,-10.85,0.195,6.432,0.177,1.816,0.0488,-11.218,0.058,6.59,0.047,0.836,0.010786,Be*,*  |*  |Be*|V* |Em*|UV |IR,31.0,3.0,31.0,3.0,31.0,-0.01,3.0,1.0744753,5.75
* j Cen,57669,177.42120006,-63.78848958,177.42111389338,-63.7884724075,5.48,0.59,-20.76,0.56,4.3,0.48,7.1,0.69,-17.93,0.95,4.44,0.63,5.4391,0.4369,-17.783,0.627,-1.88,0.63,4.5957,0.329,-22.022,0.307,2.755,0.342,3.436,-0.184411,Be*,Be*|Em*|IR |*  |UV |V*,29.0,4.1,33.0,7.9,33.0,1.13,7.9,1.219616,4.308
V* V716 Cen,69491,213.41601336,-54.6256,213.41593198219,-54.62562832398,3.17,0.36,-18.7,0.31,-11.13,0.23,2.96,0.63,-18.03,0.41,-11.15,0.41,3.7258,0.065,-19.736,0.12,-11.706,0.155,3.9426,0.0533,-19.12,0.03,-11.636,0.047,1.351,0.137987,EB*betLyr,*  |bL*|V* |UV |IR,66.0,10.0,-10.3,6.9,-10.3,2.29,6.9,0.85631573,6.09
* kap01 Aps,76013,232.87841932,-73.38954669,232.87842553883,-73.38959153989,2.63,0.27,0.56,0.22,-18.4,0.25,3.2,0.59,0.38,0.48,-18.28,0.55,3.0482,0.1018,1.446,0.148,-18.038,0.181,3.0798,0.0717,0.996,0.059,-18.345,0.071,1.06,-0.176424,Be*,IR |Be*|V* |** |UV |*  |Be*|Em*,62.0,7.4,16.5,5.0,16.5,1.9,5.0,0.90666145,5.49
* zet Oph,81377,249.28970833,-10.56715177,249.28975024487,-10.56708603964,8.91,0.2,15.26,0.26,24.79,0.22,7.12,0.71,13.07,0.85,25.44,0.72,5.8287,1.0226,27.661,1.683,37.195,1.216,7.4088,0.6596,10.465,0.653,24.742,0.605,4.489,0.441863,Be*,Be*|*  |*  |HII|V* |IR |UV |X  |Be*,-9.0,5.5,12.2,3.3,12.2,1.38,3.3,2.5323677,2.56
HD 152478,82868,254.03687507,-50.67476692,254.036841709,-50.67478969313,5.06,0.39,-7.66,0.46,-9.79,0.34,4.34,0.82,-10.21,0.84,-9.55,0.62,3.2222,0.0771,-8.078,0.163,-9.074,0.124,3.3089,0.0441,-9.403,0.06,-9.592,0.042,0.836,0.147313,Be*,Be*|Be*|Be*|V* |Em*|IR |*  |UV,19.0,4.3,19.7,9.5,19.7,-1.0,9.5,1.0513346,6.33
HD 172488,91599,280.20023928,-8.71874713,280.20021244779,-8.71880287738,3.41,0.72,-8.81,0.77,-22.82,0.52,3.61,1.16,-9.64,1.13,-22.64,0.79,0.9295,0.0422,-10.954,0.092,-22.923,0.076,0.9111,0.0198,-10.891,0.024,-22.92,0.02,0.912,0.803903,Star,UV |*  |IR,29.2,0.2,0.0,0.0,29.2,-0.58,0.2,0.8557637,7.62
HD 197911,102274,310.84009579,63.20913057,310.84002307575,63.20912272454,0.67,0.51,-13.81,0.43,-3.8,0.49,1.42,0.62,-13.72,0.53,-3.66,0.53,0.9917,0.033,-13.443,0.071,-2.928,0.063,1.0802,0.0214,-13.478,0.031,-3.025,0.024,0.856,0.060264,Star,*  |UV |IR,-3.8,3.5,0.0,0.0,-3.8,2.16,3.5,0.9952683,7.67
* lam Cep,109556,332.87743441,59.41451435,332.8774021296,59.4144872958,1.65,0.22,-7.46,0.22,-11.09,0.18,1.98,0.46,-7.22,0.44,-11.06,0.39,1.6199,0.1265,-6.328,0.218,-10.378,0.217,1.1761,0.0818,-7.02,0.103,-10.812,0.085,0.969,0.370912,BlueSG*,s*b|V* |Em*|IR |X  |*  |UV,-75.1,0.9,0.0,0.0,-75.1,2.62,0.9,0.8541704,5.05


==> The origin of early-type runaway stars from open clusters(new)/tables/cluster_parameters.csv <==
_RAJ2000,_DEJ2000,N,pmRA,pmDE,Plx,SimbadName_1,e_pmRA,e_pmDE,e_Plx,RV,s_RV,NStars
130.63767,-78.96312,20,-29.834,26.99,10.13,Name eta Cha association,0.399,0.291,0.029,16.69,1.11,2
51.76181,-35.82098,48,36.332,-4.709,9.584,Cl Alessi13,0.127,0.111,0.038,21.13,3.41,3
136.71813,-58.68506,211,-15.596,14.474,7.415,Cl Platais 8,0.088,0.081,0.019,20.64,3.41,32
130.29218,-52.9911,224,-24.644,23.316,6.582,IC 2391,0.056,0.049,0.01,15.29,1.34,39
160.61318,-64.42605,311,-17.582,10.7,6.561,IC 2602,0.049,0.047,0.01,17.44,1.47,41
51.61685,48.97511,764,22.864,-25.378,5.668,Cl Melotte 20,0.048,0.048,0.007,-0.1,2.05,126
69.976,71.28,90,3.616,-20.931,5.62,NAME HIP 21974 Cluster,0.126,0.07,0.017,8.07,1.0231813,29
115.73612,-38.26407,337,-21.116,15.328,5.165,NGC 2451A,0.05,0.039,0.007,23.59,1.78,41
268.447,-34.841,941,3.099,-5.426,3.572,NGC 6475,0.016,0.015,0.004,-14.63,3.3296244,164
109.36205,-37.04403,352,-9.975,6.157,3.278,Cl Collinder 135,0.027,0.025,0.006,16.03,2.21,51
56.13198,32.15903,144,4.483,-6.447,3.079,IC 348,0.052,0.049,0.013,19.71,1.57,180
122.37404,-47.33504,390,-6.516,9.53,2.853,NAME Pozzo 1,0.015,0.019,0.005,18.67,3.53,27
122.52506,-49.19802,233,-8.609,4.262,2.553,NGC 2547,0.02,0.018,0.005,14.07,2.1,20
160.81914,-61.08101,302,-15.411,2.503,2.501,Cl Alessi5,0.02,0.021,0.004,12.49,2.46,18
83.8153333,-5.3944722,378,1.51,0.5,2.48,ONC,0.11,0.12,0.04,21.8,6.6,12
83.79199,9.81301,669,1.194,-2.118,2.462,Cl Collinder 69,0.021,0.017,0.005,29.1,3.24,29
222.311,-66.465,209,-7.368,-10.714,2.364,Cl VDBH  164,0.025,0.024,0.006,-0.18,2.2463303,15
2.59293,58.74201,124,8.195,-2.341,2.311,Cl Alessi20,0.027,0.028,0.007,-11.5,0.1,0
131.94307,-42.56603,478,-12.532,6.527,2.287,Cl Trumpler 10,0.022,0.013,0.004,22.43,2.29,59
159.553,-59.168,389,-14.494,0.919,2.225,Cl VDBH   99,0.016,0.017,0.004,6.98,4.92,36
265.069,-32.242,583,-1.306,-5.847,2.172,NGC 6405,0.018,0.016,0.004,-7.42,4.5655665,124
166.41709,-58.70702,1889,-10.385,5.175,2.066,NGC 3532,0.009,0.01,0.002,5.37,2.5,209
166.417,-58.707,1889,-10.385,5.175,2.066,NGC 3532,0.009,0.01,0.002,5.67,4.8959575,664
126.99804,-47.92903,265,-5.992,6.915,1.985,Cl Gulliver 9,0.019,0.023,0.006,23.3,3.32,12
343.8799583,62.6483611,678,-0.75,-2.31,1.16,Cep OB3b,0.09,0.08,0.04,-28.7,4.4,4
332.218,61.103,158,-1.895,-3.207,1.111,Name Alessi-Teutsch 5,0.032,0.018,0.005,-21.04,12.12,2
134.28,-43.25,122,-5.57,5.439,1.078,Cl VDBH 56,0.016,0.016,0.006,19.69,2.55,2
328.448,62.589,47,-3.472,-1.378,1.05,NGC 7160,0.03,0.032,0.009,-20.4,1.9,0
61.954,62.332,154,-0.571,-0.848,0.916,NGC 1502,0.016,0.018,0.005,-14.76,6.49,1
313.09,37.9,151,1.729,-0.36,0.78,Cl Roslund 7,0.009,0.01,0.003,-22.0,3.0,0
302.829,35.832,0,-2.89,-6.53,0.7246377,NGC 6883,0.55,0.6,0.14492753,-10.5,4.4,0
254.053,-40.636,96,-0.15,-1.083,0.569,Cl VDBH 205,0.017,0.018,0.007,-2.38,19.92,5
255.535,-41.113,110,-0.671,-1.943,0.524,Cl VDBH 211,0.019,0.019,0.009,-48.83,0.77,8
217.452,-60.719,632,-5.641,-3.172,0.4,NGC 5617,0.004,0.006,0.002,-34.74,0.71,4
286.942,4.224,282,-0.734,-3.529,0.376,NGC 6755,0.007,0.009,0.004,27.11,0.88,8
296.283,24.558,79,-2.922,-5.796,0.351,Cl Gulliver 43,0.015,0.015,0.007,0.38,8.03,2
223.36105,-60.47798,119,-5.553,-3.581,0.349,Teutsch 80,0.012,0.016,0.006,-23.48,0.43,2
347.053,60.523,147,-4.838,-2.651,0.343,Cl Basel 2,0.01,0.01,0.004,-60.07,3.4659052,5
259.071,-40.815,129,-0.661,-1.826,0.31,Cl VDBH  217,0.015,0.011,0.01,-12.65,0.94,1
91.094,22.037,41,0.825,-1.542,0.299,FSR2007 0883,0.01,0.013,0.006,15.28,0.79,2
228.848,-59.073,116,-3.831,-2.911,0.291,Cl Pismis 20,0.013,0.012,0.005,-76.71,1.01,1
286.886,6.279,69,-1.509,-3.985,0.283,Juchert 3,0.039,0.048,0.018,40.62,0.2,1
299.248,31.609,175,-2.378,-4.135,0.277,SAI 132,0.007,0.009,0.004,-32.52,2.32,4
280.617,-5.249,81,-1.635,-3.436,0.264,Teutsch 145,0.025,0.025,0.014,57.92,2.67,1
217.666,-60.889,453,-5.46,-3.247,0.255,Cl Pismis 19,0.007,0.011,0.004,-29.55,0.3,3
159.9875,-59.1858,139,-5.356,2.396,0.198,Kronberger 38,0.013,0.016,0.007,-4.22,0.66,1


==> tables/Hypervel_Hooglist.csv <==
simbad_name,hip_number_1,rarad,derad,ra_epoch2000,dec_epoch2000,plx_hip,e_plx_hip,pmra_hip,e_pmra_hip,pmde_hip,e_pmde_hip,plx_hg,e_plx_hg,pmra_hg,e_pmra_hg,pmde_hg,e_pmde_hg,plx_dr2,e_plx,pmra,e_pmra,pmde,e_pmde,parallax_dr3,parallax_error_dr3,pmra_dr3,pmra_error_dr3,pmdec_dr3,pmdec_error_dr3,ruwe_dr3,bp_rp,simbad_type,other_types,radvel_simbad,radvel_simbad_error,rv_other,rv_other_e,rv,F2,rv_error,ruwe_dr2,V
* nu. And,3881,12.45345727,41.07895471,12.45352635157,41.07891089499,5.28,0.15,22.77,0.12,-18.35,0.09,4.8,0.75,22.68,0.53,-18.05,0.49,6.9259,0.46,21.88,0.865,-16.613,0.839,5.7868,0.1857,21.711,0.174,-18.694,0.145,1.142,-0.184583,SB*,IR |*  |SB*|UV,-23.9,0.9,0.0,0.0,-23.9,-4.67,0.9,1.3944005,4.53
*  53 Ari,14514,46.85702924,17.87997266,46.8569714626,17.87999156495,3.92,0.79,-24.32,1.07,7.46,0.7,4.32,0.98,-23.54,0.93,9.3,0.95,3.1669,0.0881,-23.268,0.156,7.973,0.133,3.1874,0.063,-23.733,0.071,8.08,0.051,1.151,-0.165038,PulsV*bCep,*  |bC*|V* |IR |UV,21.7,1.5,0.0,0.0,21.7,15.13,1.5,1.0735606,6.117
* ksi Per,18614,59.7412487,35.79102722,59.74126012587,35.79103042104,2.62,0.51,3.62,0.61,1.74,0.5,1.84,0.7,1.92,0.74,2.3,0.62,1.3788,1.4306,2.837,0.911,0.528,0.822,2.4457,0.2616,0.778,0.29,2.621,0.212,2.236,0.081143,**,** |*  |V* |Em*|IR |X  |*iC|UV,65.4,0.8,0.0,0.0,65.4,-0.01,0.8,1.182897,4.06
HD  30112,22061,71.17565671,0.56817179,71.17554530564,0.56809552087,2.98,0.63,-44.0,0.52,-30.05,0.5,2.94,0.86,-44.89,0.77,-29.28,0.67,2.4417,0.073,-45.539,0.127,-31.609,0.088,2.7655,0.0467,-45.744,0.051,-31.284,0.041,0.95,-0.27017,PM*,PM*|*  |UV |IR,9.0,4.4,0.0,0.0,9.0,3.0,4.4,0.9308551,7.22
V* AE Aur,24575,79.07563554,34.31221191,79.07562221034,34.31231789,1.74,0.72,-3.58,0.72,43.73,0.39,2.24,0.74,-4.05,0.66,43.22,0.44,2.4642,0.066,-4.44,0.115,43.368,0.081,2.574,0.034,-4.747,0.046,43.538,0.033,0.993,0.439894,Orion_V*,** |X  |Or*|*  |V* |IR |UV |*,56.7,0.6,0.0,0.0,56.7,11.87,0.6,0.7902116,5.96
* iot Ori,26241,83.85825448,-5.90989986,83.85826301408747,-5.909894518953689,1.4,0.22,1.42,0.21,-0.46,0.13,2.46,0.77,2.27,0.47,-0.62,0.65,,,,,,,1.9968659,0.7299109,-2.8157718,1.022422,-1.6930315,0.8332572,8.202417,0.11113643646240234,SB*,*iC|** |SB*|IR |*  |SB*|Rad|IR |X  |UV,27.6,0.3,0.0,0.0,28.7,2.55,1.1,,2.77
* mu. Col,27204,86.49957923452,-32.30652949617,86.49956259956,-32.30643396161,2.45,0.2,2.98,0.16,-22.24,0.2,2.52,0.55,3.01,0.52,-22.62,0.5,2.1476,0.1619,2.988,0.279,-22.03,0.291,1.7024,0.0898,3.271,0.095,-22.176,0.11,1.245,-0.418007,V*,V* |UV |X  |*  |IR,109.0,1.8,0.0,0.0,109.0,0.82,1.8,1.0961493,5.18
HD  43112,29678,93.78523888,13.85107237,93.78530313027,13.85109980156,2.73,0.43,25.25,0.5,11.45,0.3,2.38,0.72,24.21,0.76,10.65,0.49,2.1189,0.1245,25.739,0.19,10.875,0.161,2.5663,0.0823,25.786,0.087,11.591,0.07,1.17,-0.363545,Star,V* |** |*  |UV |IR,36.9,0.7,0.0,0.0,36.9,3.47,0.7,1.0152229,5.894
* b Pup,38455,118.16105545,-38.86282214,118.16097955765,-38.86279783256,5.03,0.19,-8.92,0.16,3.34,0.17,5.09,0.52,-9.49,0.43,4.02,0.42,6.2893,0.1689,-8.938,0.168,3.892,0.189,4.1369,0.1688999980688095,-8.938,0.1679999977350235,3.892,0.1889999955892563,1.065,-0.240208,SB*,El*|El*|*  |V* |IR |UV |SB*,29.5,7.4,0.0,0.0,29.5,0.47,7.4,0.978,4.474
* J Pup,38518,118.32567838,-48.10294835,118.32565615374,-48.1029351318,1.97,0.1,-5.6,0.1,5.76,0.09,1.68,0.5,-4.9,0.53,5.89,0.38,2.7583,0.3378,-4.8,0.664,7.331,0.658,1.5288,0.1403,-5.679,0.159,6.163,0.214,1.048,-0.184238,Star,X  |IR |*  |*  |UV,41.0,4.1,0.0,0.0,41.0,-3.86,4.1,1.179512,4.24
* zet Pup,39429,120.89612568,-40.00318834,120.89612561,-40.00318846,3.01,0.1,-29.71,0.08,16.68,0.09,2.33,0.51,-30.82,0.44,16.77,0.41,,,,,,,,,,,,,,,Star,,-23.9,2.9,0.0,0.0,-23.9,-1.32,2.9,,2.25
HD  73105,42038,128.53999073,-53.07153194,128.53994234212,-53.07150547697,2.98,0.29,-11.98,0.32,9.93,0.31,2.87,0.47,-12.14,0.54,10.13,0.48,2.7628,0.041,-12.02,0.08,10.691,0.094,2.7536,0.0297,-11.814,0.039,11.102,0.039,0.933,-0.15953,Star,*  |UV |IR,37.0,7.4,22.0,3.0,22.0,0.62,3.0,1.1064919,6.777
* L Vel,46950,143.53667181,-51.2552821,143.53663946527,-51.25526614297,3.61,0.18,-8.55,0.17,7.08,0.17,3.5,0.53,-8.5,0.49,6.39,0.48,3.4252,0.1907,-8.649,0.344,6.529,0.309,2.8573,0.073,-8.622,0.079,6.848,0.081,0.845,-0.262601,Star,*  |UV |IR,35.0,10.0,16.5,3.0,16.5,-0.55,3.0,1.0736846,5.03
HD  86612,48943,149.77632978,-23.95078316,149.77626841953,-23.9507686287,4.09,0.55,-24.22,0.46,5.68,0.47,5.19,0.77,-23.22,0.7,5.3,0.65,3.3779,0.2489,-24.238,0.4,5.566,0.358,3.2196,0.1086,-24.712,0.107,5.311,0.094,1.274,-0.111317,Be*,** |V* |UV |Be*|Em*|*  |IR,29.6,3.6,19.4,0.8,19.4,8.44,0.8,2.3272634,6.25
HD  88661,49934,152.94363294,-58.06056003,152.94358165134,-58.06054408679,2.56,0.37,-10.56,0.37,6.81,0.35,2.52,0.5,-10.71,0.49,6.63,0.45,2.0927,0.1075,-10.85,0.195,6.432,0.177,1.816,0.0488,-11.218,0.058,6.59,0.047,0.836,0.010786,Be*,*  |*  |Be*|V* |Em*|UV |IR,31.0,3.0,31.0,3.0,31.0,-0.01,3.0,1.0744753,5.75
* j Cen,57669,177.42120006,-63.78848958,177.42111389338,-63.7884724075,5.48,0.59,-20.76,0.56,4.3,0.48,7.1,0.69,-17.93,0.95,4.44,0.63,5.4391,0.4369,-17.783,0.627,-1.88,0.63,4.5957,0.329,-22.022,0.307,2.755,0.342,3.436,-0.184411,Be*,Be*|Em*|IR |*  |UV |V*,29.0,4.1,33.0,7.9,33.0,1.13,7.9,1.219616,4.308
V* V716 Cen,69491,213.41601336,-54.6256,213.41593198219,-54.62562832398,3.17,0.36,-18.7,0.31,-11.13,0.23,2.96,0.63,-18.03,0.41,-11.15,0.41,3.7258,0.065,-19.736,0.12,-11.706,0.155,3.9426,0.0533,-19.12,0.03,-11.636,0.047,1.351,0.137987,EB*betLyr,*  |bL*|V* |UV |IR,66.0,10.0,-10.3,6.9,-10.3,2.29,6.9,0.85631573,6.09
* kap01 Aps,76013,232.87841932,-73.38954669,232.87842553883,-73.38959153989,2.63,0.27,0.56,0.22,-18.4,0.25,3.2,0.59,0.38,0.48,-18.28,0.55,3.0482,0.1018,1.446,0.148,-18.038,0.181,3.0798,0.0717,0.996,0.059,-18.345,0.071,1.06,-0.176424,Be*,IR |Be*|V* |** |UV |*  |Be*|Em*,62.0,7.4,16.5,5.0,16.5,1.9,5.0,0.90666145,5.49
* zet Oph,81377,249.28970833,-10.56715177,249.28975024487,-10.56708603964,8.91,0.2,15.26,0.26,24.79,0.22,7.12,0.71,13.07,0.85,25.44,0.72,5.8287,1.0226,27.661,1.683,37.195,1.216,7.4088,0.6596,10.465,0.653,24.742,0.605,4.489,0.441863,Be*,Be*|*  |*  |HII|V* |IR |UV |X  |Be*,-9.0,5.5,12.2,3.3,12.2,1.38,3.3,2.5323677,2.56
HD 152478,82868,254.03687507,-50.67476692,254.036841709,-50.67478969313,5.06,0.39,-7.66,0.46,-9.79,0.34,4.34,0.82,-10.21,0.84,-9.55,0.62,3.2222,0.0771,-8.078,0.163,-9.074,0.124,3.3089,0.0441,-9.403,0.06,-9.592,0.042,0.836,0.147313,Be*,Be*|Be*|Be*|V* |Em*|IR |*  |UV,19.0,4.3,19.7,9.5,19.7,-1.0,9.5,1.0513346,6.33
HD 172488,91599,280.20023928,-8.71874713,280.20021244779,-8.71880287738,3.41,0.72,-8.81,0.77,-22.82,0.52,3.61,1.16,-9.64,1.13,-22.64,0.79,0.9295,0.0422,-10.954,0.092,-22.923,0.076,0.9111,0.0198,-10.891,0.024,-22.92,0.02,0.912,0.803903,Star,UV |*  |IR,29.2,0.2,0.0,0.0,29.2,-0.58,0.2,0.8557637,7.62
HD 197911,102274,310.84009579,63.20913057,310.84002307575,63.20912272454,0.67,0.51,-13.81,0.43,-3.8,0.49,1.42,0.62,-13.72,0.53,-3.66,0.53,0.9917,0.033,-13.443,0.071,-2.928,0.063,1.0802,0.0214,-13.478,0.031,-3.025,0.024,0.856,0.060264,Star,*  |UV |IR,-3.8,3.5,0.0,0.0,-3.8,2.16,3.5,0.9952683,7.67
* lam Cep,109556,332.87743441,59.41451435,332.8774021296,59.4144872958,1.65,0.22,-7.46,0.22,-11.09,0.18,1.98,0.46,-7.22,0.44,-11.06,0.39,1.6199,0.1265,-6.328,0.218,-10.378,0.217,1.1761,0.0818,-7.02,0.103,-10.812,0.085,0.969,0.370912,BlueSG*,s*b|V* |Em*|IR |X  |*  |UV,-75.1,0.9,0.0,0.0,-75.1,2.62,0.9,0.8541704,5.05


==> tables/cluster_parameters.csv <==
_RAJ2000,_DEJ2000,N,pmRA,pmDE,Plx,SimbadName_1,e_pmRA,e_pmDE,e_Plx,RV,s_RV,NStars
130.63767,-78.96312,20,-29.834,26.99,10.13,Name eta Cha association,0.399,0.291,0.029,16.69,1.11,2
51.76181,-35.82098,48,36.332,-4.709,9.584,Cl Alessi13,0.127,0.111,0.038,21.13,3.41,3
136.71813,-58.68506,211,-15.596,14.474,7.415,Cl Platais 8,0.088,0.081,0.019,20.64,3.41,32
130.29218,-52.9911,224,-24.644,23.316,6.582,IC 2391,0.056,0.049,0.01,15.29,1.34,39
160.61318,-64.42605,311,-17.582,10.7,6.561,IC 2602,0.049,0.047,0.01,17.44,1.47,41
51.61685,48.97511,764,22.864,-25.378,5.668,Cl Melotte 20,0.048,0.048,0.007,-0.1,2.05,126
69.976,71.28,90,3.616,-20.931,5.62,NAME HIP 21974 Cluster,0.126,0.07,0.017,8.07,1.0231813,29
115.73612,-38.26407,337,-21.116,15.328,5.165,NGC 2451A,0.05,0.039,0.007,23.59,1.78,41
268.447,-34.841,941,3.099,-5.426,3.572,NGC 6475,0.016,0.015,0.004,-14.63,3.3296244,164
109.36205,-37.04403,352,-9.975,6.157,3.278,Cl Collinder 135,0.027,0.025,0.006,16.03,2.21,51
56.13198,32.15903,144,4.483,-6.447,3.079,IC 348,0.052,0.049,0.013,19.71,1.57,180
122.37404,-47.33504,390,-6.516,9.53,2.853,NAME Pozzo 1,0.015,0.019,0.005,18.67,3.53,27
122.52506,-49.19802,233,-8.609,4.262,2.553,NGC 2547,0.02,0.018,0.005,14.07,2.1,20
160.81914,-61.08101,302,-15.411,2.503,2.501,Cl Alessi5,0.02,0.021,0.004,12.49,2.46,18
83.8153333,-5.3944722,378,1.51,0.5,2.48,ONC,0.11,0.12,0.04,21.8,6.6,12
83.79199,9.81301,669,1.194,-2.118,2.462,Cl Collinder 69,0.021,0.017,0.005,29.1,3.24,29
222.311,-66.465,209,-7.368,-10.714,2.364,Cl VDBH  164,0.025,0.024,0.006,-0.18,2.2463303,15
2.59293,58.74201,124,8.195,-2.341,2.311,Cl Alessi20,0.027,0.028,0.007,-11.5,0.1,0
131.94307,-42.56603,478,-12.532,6.527,2.287,Cl Trumpler 10,0.022,0.013,0.004,22.43,2.29,59
159.553,-59.168,389,-14.494,0.919,2.225,Cl VDBH   99,0.016,0.017,0.004,6.98,4.92,36
265.069,-32.242,583,-1.306,-5.847,2.172,NGC 6405,0.018,0.016,0.004,-7.42,4.5655665,124
166.41709,-58.70702,1889,-10.385,5.175,2.066,NGC 3532,0.009,0.01,0.002,5.37,2.5,209
166.417,-58.707,1889,-10.385,5.175,2.066,NGC 3532,0.009,0.01,0.002,5.67,4.8959575,664
126.99804,-47.92903,265,-5.992,6.915,1.985,Cl Gulliver 9,0.019,0.023,0.006,23.3,3.32,12
343.8799583,62.6483611,678,-0.75,-2.31,1.16,Cep OB3b,0.09,0.08,0.04,-28.7,4.4,4
332.218,61.103,158,-1.895,-3.207,1.111,Name Alessi-Teutsch 5,0.032,0.018,0.005,-21.04,12.12,2
134.28,-43.25,122,-5.57,5.439,1.078,Cl VDBH 56,0.016,0.016,0.006,19.69,2.55,2
328.448,62.589,47,-3.472,-1.378,1.05,NGC 7160,0.03,0.032,0.009,-20.4,1.9,0
61.954,62.332,154,-0.571,-0.848,0.916,NGC 1502,0.016,0.018,0.005,-14.76,6.49,1
313.09,37.9,151,1.729,-0.36,0.78,Cl Roslund 7,0.009,0.01,0.003,-22.0,3.0,0
302.829,35.832,0,-2.89,-6.53,0.7246377,NGC 6883,0.55,0.6,0.14492753,-10.5,4.4,0
254.053,-40.636,96,-0.15,-1.083,0.569,Cl VDBH 205,0.017,0.018,0.007,-2.38,19.92,5
255.535,-41.113,110,-0.671,-1.943,0.524,Cl VDBH 211,0.019,0.019,0.009,-48.83,0.77,8
217.452,-60.719,632,-5.641,-3.172,0.4,NGC 5617,0.004,0.006,0.002,-34.74,0.71,4
286.942,4.224,282,-0.734,-3.529,0.376,NGC 6755,0.007,0.009,0.004,27.11,0.88,8
296.283,24.558,79,-2.922,-5.796,0.351,Cl Gulliver 43,0.015,0.015,0.007,0.38,8.03,2
223.36105,-60.47798,119,-5.553,-3.581,0.349,Teutsch 80,0.012,0.016,0.006,-23.48,0.43,2
347.053,60.523,147,-4.838,-2.651,0.343,Cl Basel 2,0.01,0.01,0.004,-60.07,3.4659052,5
259.071,-40.815,129,-0.661,-1.826,0.31,Cl VDBH  217,0.015,0.011,0.01,-12.65,0.94,1
91.094,22.037,41,0.825,-1.542,0.299,FSR2007 0883,0.01,0.013,0.006,15.28,0.79,2
228.848,-59.073,116,-3.831,-2.911,0.291,Cl Pismis 20,0.013,0.012,0.005,-76.71,1.01,1
286.886,6.279,69,-1.509,-3.985,0.283,Juchert 3,0.039,0.048,0.018,40.62,0.2,1
299.248,31.609,175,-2.378,-4.135,0.277,SAI 132,0.007,0.009,0.004,-32.52,2.32,4
280.617,-5.249,81,-1.635,-3.436,0.264,Teutsch 145,0.025,0.025,0.014,57.92,2.67,1
217.666,-60.889,453,-5.46,-3.247,0.255,Cl Pismis 19,0.007,0.011,0.004,-29.55,0.3,3
159.9875,-59.1858,139,-5.356,2.396,0.198,Kronberger 38,0.013,0.016,0.007,-4.22,0.66,1

